MemoRec: A Recommender System for Assisting Modelers in Specifying Metamodels

Model Driven Engineering (MDE) has been widely applied in software development, aiming to facilitate the coordination among various stakeholders. Such a methodology allows for a more efficient and effective development process. Nevertheless, modeling is a strenuous activity that requires proper knowledge of components, attributes, and logic to reach the level of abstraction required by the application domain. In particular, metamodels play an important role in several paradigms, and specifying wrong entities or attributes in metamodels can negatively impact on the quality of the produced artifacts as well as other elements of the whole process. During the metamodeling phase, modelers can benefit from assistance to avoid mistakes, e.g., getting recommendations like meta-classes and structural features relevant to the metamodel being defined. However, suitable machinery is needed to mine data from repositories of existing modeling artifacts and compute recommendations. In this work, we propose MemoRec, a novel approach that makes use of a collaborative filtering strategy to recommend valuable entities related to the metamodel under construction. Our approach can provide suggestions related to both metaclasses and structured features that should be added in the metamodel under definition. We assess the quality of the work with respect to different metrics, i.e., success rate, precision, and recall. The results demonstrate that MemoRec is capable of suggesting relevant items given a partial metamodel and supporting modelers in their task.

==> Abstract.txt <==
A recommendation system based on collaborative-filtering techniques to support the specification of metamodels

Model Driven Engineering (MDE) is a methodology applied in software development, aiming to facilitate the coordination among various stakeholders. Such a methodology allows for a more efficient and effective development process, culminating in a scalable and error-free software solution. Nevertheless, modeling is an strenuous activity that requires proper knowledge of components, attributes, and logic to reach the level of abstraction required by the application domain. In particular, metamodels play an important role in several paradigms, and specifying wrong entities or attributes to metamodels can negatively impact on the quality of the produced artifacts as well as other elements of the whole process. In this work, we propose MemoRec, a novel approach that makes use of a collaborative filtering strategy to recommend valuable entities related to the model under construction. Our approach can provide suggestions related to both meta-classes and structured features. We assess the quality of the work with respect to different metrics, i.e., success rate, precision, and recall. The results demonstrate that MemoRec is capable of suggesting relevant items given a partial metamodel and supporting modelers in their task.


==> figs/src/raw data/CL_CURATED_N.csv <==
N, PR, REC, Configurations
1, 0.2851852, 0.033691563, DC_1
5, 0.2051852, 0.0818847, DC_1
10, 0.17333333, 0.1168103, DC_1
15, 0.14395063, 0.13059267, DC_1
20, 0.12462964, 0.13761988, DC_1
1, 0.20370372, 0.037042677, DC_5
5, 0.1959259, 0.11703344, DC_5
10, 0.16333333, 0.15240987, DC_5
15, 0.15765432, 0.18931729, DC_5
20, 0.14046296, 0.2096183, DC_5
1, 0.19074073, 0.040936835, DC_10
5, 0.1637037, 0.1196837, DC_10
10, 0.15314814, 0.162199, DC_10
15, 0.13246913, 0.18770733, DC_10
20, 0.12870371, 0.2202994, DC_10
1, 0.21481483, 0.048470296, DC_15
5, 0.15777776, 0.13235687, DC_15
10, 0.13092592, 0.16840884, DC_15
15, 0.1174074, 0.19547783, DC_15
20, 0.10666667, 0.21946701, DC_15
1, 0.18703704, 0.047621608, DC_20
5, 0.14259258, 0.1280751, DC_20
10, 0.1148148, 0.16105428, DC_20
15, 0.09962961, 0.1787924, DC_20
20, 0.09185185, 0.20265658, DC_20

==> figs/src/raw data/CL_RAW_N.csv <==
N, PR, REC, Configurations
1, 0.14697675, 0.01851744, DR_1
5, 0.11581397, 0.05416842, DR_1
10, 0.09623257, 0.07185809, DR_1
15, 0.08368993, 0.08289108, DR_1
20, 0.074720934, 0.09019689, DR_1
1, 0.17348836, 0.030834865, DR_5
5, 0.13525583, 0.0926647, DR_5
10, 0.11204656, 0.12290903, DR_5
15, 0.101085305, 0.14522997, DR_5
20, 0.092255816, 0.16321763, DR_5
1, 0.15023255, 0.030866895, DR_10
5, 0.11655815, 0.09247823, DR_10
10, 0.09697678, 0.12220903, DR_10
15, 0.08803102, 0.1438652, DR_10
20, 0.08209303, 0.16253103, DR_10
1, 0.14697674, 0.032574527, DR_15
5, 0.10753487, 0.089957654, DR_15
10, 0.08809304, 0.116409376, DR_15
15, 0.07972093, 0.13919742, DR_15
20, 0.07309304, 0.1562748, DR_15
1, 0.14093024, 0.032547507, DR_20
5, 0.09823256, 0.08865958, DR_20
10, 0.07734885, 0.10984967, DR_20
15, 0.070728675, 0.13033651, DR_20
20, 0.06481397, 0.14701101, DR_20

==> figs/src/raw data/FINAL/cls_attr_curated_PRCs.csv <==
N, PR, REC, Configurations
1, 0.153, 0.052, CD1
5, 0.111, 0.175, CD1
10, 0.075, 0.228, CD1
15, 0.057, 0.262, CD1
20, 0.049, 0.292, CD1
1, 0.181, 0.061, CD5
5, 0.121, 0.197, CD5
10, 0.079, 0.245, CD5
15, 0.059, 0.271, CD5
20, 0.048, 0.284, CD5
1, 0.202, 0.068, CD10
5, 0.123, 0.197, CD10
10, 0.079, 0.249, CD10
15, 0.059, 0.278, CD10
20, 0.048, 0.295, CD10
1, 0.200, 0.068, CD15
5, 0.124, 0.199, CD15
10, 0.078, 0.244, CD15
15, 0.058, 0.271, CD15
20, 0.047, 0.287, CD15
1, 0.202, 0.069, CD20
5, 0.120, 0.189, CD20
10, 0.073, 0.223, CD20
15, 0.055, 0.255, CD20
20, 0.045, 0.275, CD20

==> figs/src/raw data/FINAL/cls_attr_curated_RQ1.csv <==
k, N, SR, P, R
1, 1, 15.283, 0.153, 0.052
1, 5, 32.264, 0.111, 0.175
1, 10, 39.434, 0.075, 0.228
1, 15, 47.358, 0.057, 0.262
1, 20, 50.189, 0.049, 0.292
5, 1, 18.113, 0.181, 0.061
5, 5, 33.208, 0.121, 0.197
5, 10, 40.566, 0.079, 0.245
5, 15, 46.604, 0.059, 0.271
5, 20, 48.868, 0.048, 0.284
10, 1, 20.189, 0.202, 0.068
10, 5, 33.208, 0.123, 0.197
10, 10, 41.887, 0.079, 0.249
10, 15, 47.358, 0.059, 0.278
10, 20, 50.189, 0.048, 0.295
15, 1, 20.000, 0.200, 0.068
15, 5, 32.642, 0.124, 0.199
15, 10, 39.245, 0.078, 0.244
15, 15, 46.604, 0.058, 0.271
15, 20, 49.434, 0.047, 0.287
20, 1, 20.189, 0.202, 0.069
20, 5, 31.887, 0.120, 0.189
20, 10, 36.226, 0.073, 0.223
20, 15, 43.396, 0.055, 0.255
20, 20, 47.925, 0.045, 0.275

==> figs/src/raw data/FINAL/cls_attr_curated_RQ2.csv <==
k, N, SR, P, R
1, 1, 23.889, 0.239, 0.076
1, 5, 41.667, 0.126, 0.186
1, 10, 56.852, 0.100, 0.295
1, 15, 65.556, 0.085, 0.374
1, 20, 69.444, 0.075, 0.428
5, 1, 24.074, 0.241, 0.078
5, 5, 39.074, 0.119, 0.169
5, 10, 48.333, 0.084, 0.241
5, 15, 55.926, 0.068, 0.291
5, 20, 60.370, 0.058, 0.331
10, 1, 23.889, 0.239, 0.075
10, 5, 37.037, 0.113, 0.160
10, 10, 51.667, 0.082, 0.241
10, 15, 54.074, 0.064, 0.278
10, 20, 56.667, 0.052, 0.299
15, 1, 24.259, 0.243, 0.075
15, 5, 36.852, 0.113, 0.160
15, 10, 47.037, 0.079, 0.228
15, 15, 51.296, 0.060, 0.267
15, 20, 53.333, 0.049, 0.278
20, 1, 24.630, 0.246, 0.078
20, 5, 37.222, 0.117, 0.168
20, 10, 46.852, 0.080, 0.233
20, 15, 51.296, 0.062, 0.273
20, 20, 52.037, 0.048, 0.279

==> figs/src/raw data/FINAL/cls_attr_raw_PRCs.csv <==
N, PR, REC, Configurations
1, 0.114, 0.037, RD1
5, 0.078, 0.121, RD1
10, 0.057, 0.169, RD1
15, 0.044, 0.195, RD1
20, 0.038, 0.215, RD1
1, 0.150, 0.051, RD5
5, 0.092, 0.145, RD5
10, 0.063, 0.194, RD5
15, 0.050, 0.224, RD5
20, 0.042, 0.250, RD5
1, 0.161, 0.057, RD10
5, 0.092, 0.150, RD10
10, 0.061, 0.190, RD10
15, 0.046, 0.212, RD10
20, 0.038, 0.230, RD10
1, 0.170, 0.060, RD15
5, 0.089, 0.145, RD15
10, 0.059, 0.183, RD15
15, 0.045, 0.205, RD15
20, 0.037, 0.222, RD15
1, 0.178, 0.063, RD20
5, 0.091, 0.148, RD20
10, 0.059, 0.182, RD20
15, 0.045, 0.202, RD20
20, 0.036, 0.216, RD20

==> figs/src/raw data/FINAL/cls_attr_raw_RQ1.csv <==
k, N, SR, P, R
1, 1, 11.400, 0.114, 0.037
1, 5, 25.250, 0.078, 0.121
1, 10, 32.850, 0.057, 0.169
1, 15, 36.950, 0.044, 0.195
1, 20, 39.700, 0.038, 0.215
5, 1, 15.050, 0.150, 0.051
5, 5, 28.700, 0.092, 0.145
5, 10, 36.350, 0.063, 0.194
5, 15, 41.250, 0.050, 0.224
5, 20, 45.200, 0.042, 0.250
10, 1, 16.100, 0.161, 0.057
10, 5, 28.500, 0.092, 0.150
10, 10, 34.000, 0.061, 0.190
10, 15, 38.050, 0.046, 0.212
10, 20, 41.350, 0.038, 0.230
15, 1, 17.000, 0.170, 0.060
15, 5, 27.050, 0.089, 0.145
15, 10, 32.700, 0.059, 0.183
15, 15, 36.600, 0.045, 0.205
15, 20, 39.500, 0.037, 0.222
20, 1, 17.850, 0.178, 0.063
20, 5, 27.050, 0.091, 0.148
20, 10, 32.000, 0.059, 0.182
20, 15, 35.350, 0.045, 0.202
20, 20, 37.350, 0.036, 0.216

==> figs/src/raw data/FINAL/pkg_cls_curated_RQ1.csv <==
k, N, SR, P, R
1, 1, 28.519, 0.285, 0.034
1, 5, 41.667, 0.205, 0.082
1, 10, 46.852, 0.173, 0.117
1, 15, 47.778, 0.144, 0.131
1, 20, 48.704, 0.125, 0.138
5, 1, 20.370, 0.204, 0.037
5, 5, 53.333, 0.196, 0.117
5, 10, 61.667, 0.163, 0.152
5, 15, 66.667, 0.158, 0.189
5, 20, 69.074, 0.140, 0.210
10, 1, 19.074, 0.191, 0.041
10, 5, 47.593, 0.164, 0.120
10, 10, 61.296, 0.153, 0.162
10, 15, 65.741, 0.132, 0.188
10, 20, 70.185, 0.129, 0.220
15, 1, 21.481, 0.215, 0.048
15, 5, 47.778, 0.158, 0.132
15, 10, 58.333, 0.131, 0.168
15, 15, 63.889, 0.117, 0.195
15, 20, 69.444, 0.107, 0.219
20, 1, 18.704, 0.187, 0.048
20, 5, 42.407, 0.143, 0.128
20, 10, 53.889, 0.115, 0.161
20, 15, 59.815, 0.100, 0.179
20, 20, 66.111, 0.092, 0.203

==> figs/src/raw data/FINAL/pkg_cls_curated_RQ2.csv <==
k, N, SR, P, R
1, 1, 30.000, 0.300, 0.019
1, 5, 43.889, 0.223, 0.053
1, 10, 49.815, 0.194, 0.088
1, 15, 50.556, 0.165, 0.102
1, 20, 51.296, 0.145, 0.109
5, 1, 22.593, 0.226, 0.014
5, 5, 56.296, 0.220, 0.061
5, 10, 65.926, 0.194, 0.100
5, 15, 70.370, 0.186, 0.139
5, 20, 73.333, 0.167, 0.159
10, 1, 17.778, 0.178, 0.014
10, 5, 50.370, 0.173, 0.056
10, 10, 65.185, 0.174, 0.099
10, 15, 69.630, 0.158, 0.128
10, 20, 73.889, 0.155, 0.163
15, 1, 19.259, 0.193, 0.018
15, 5, 49.259, 0.163, 0.061
15, 10, 60.370, 0.149, 0.100
15, 15, 66.667, 0.140, 0.131
15, 20, 73.148, 0.130, 0.157
20, 1, 16.111, 0.161, 0.017
20, 5, 43.704, 0.142, 0.057
20, 10, 55.741, 0.129, 0.092
20, 15, 61.667, 0.117, 0.112
20, 20, 68.333, 0.110, 0.136

==> figs/src/raw data/FINAL/pkg_cls_raw_RQ1.csv <==
k, N, SR, P, R
1, 1, 14.651, 0.147, 0.018
1, 5, 26.512, 0.116, 0.054
1, 10, 30.744, 0.096, 0.072
1, 15, 32.326, 0.084, 0.083
1, 20, 33.023, 0.075, 0.090
5, 1, 17.349, 0.173, 0.031
5, 5, 37.721, 0.135, 0.092
5, 10, 49.302, 0.112, 0.123
5, 15, 55.488, 0.101, 0.145
5, 20, 58.930, 0.092, 0.163
10, 1, 15.070, 0.151, 0.031
10, 5, 33.023, 0.117, 0.092
10, 10, 44.419, 0.097, 0.122
10, 15, 51.070, 0.088, 0.143
10, 20, 57.023, 0.082, 0.162
15, 1, 14.651, 0.147, 0.032
15, 5, 29.302, 0.108, 0.090
15, 10, 39.721, 0.088, 0.116
15, 15, 46.884, 0.080, 0.139
15, 20, 52.140, 0.073, 0.156
20, 1, 14.093, 0.141, 0.032
20, 5, 27.256, 0.098, 0.089
20, 10, 36.186, 0.077, 0.110
20, 15, 42.651, 0.071, 0.130
20, 20, 47.628, 0.065, 0.147

==> figs/src/raw data/SF_CURATED_I.csv <==
N, PR, REC, Configurations
1, 0.2296296, 0.06968395, DC_1
5, 0.13666666, 0.20376559, DC_1
10, 0.10314814, 0.3074221, DC_1
15, 0.08802469, 0.38769633, DC_1
20, 0.07648148, 0.43854246, DC_1
1, 0.24444446, 0.07452329, DC_5
5, 0.12629628, 0.17842892, DC_5
10, 0.086111106, 0.24616921, DC_5
15, 0.06901235, 0.29438597, DC_5
20, 0.05814814, 0.32712394, DC_5
1, 0.2425926, 0.073077135, DC_10
5, 0.12185185, 0.1714945, DC_10
10, 0.084629625, 0.24302351, DC_10
15, 0.06469135, 0.28003746, DC_10
20, 0.053611107, 0.30471358, DC_10
1, 0.24814817, 0.074507184, DC_15
5, 0.12222223, 0.17300715, DC_15
10, 0.08148148, 0.23366852, DC_15
15, 0.0617284, 0.26864988, DC_15
20, 0.04981481, 0.28055647, DC_15
1, 0.2388889, 0.07145747, DC_20
5, 0.12222223, 0.17233518, DC_20
10, 0.08222222, 0.2366693, DC_20
15, 0.062962964, 0.27376527, DC_20
20, 0.049074072, 0.28028056, DC_20


==> figs/src/raw data/SF_RAW_I.csv <==
N, PR, REC, Configurations
1, 0.18028846, 0.051397163, DR_1
5, 0.12846157, 0.1661025, DR_1
10, 0.09875005, 0.24213247, DR_1
15, 0.08096151, 0.28857917, DR_1
20, 0.06985581, 0.3219568, DR_1
1, 0.19134615, 0.05621766, DR_5
5, 0.111153856, 0.15090632, DR_5
10, 0.07572118, 0.19373155, DR_5
15, 0.06163458, 0.23312216, DR_5
20, 0.053461574, 0.26403517, DR_5
1, 0.19711539, 0.060195733, DR_10
5, 0.1085577, 0.14984567, DR_10
10, 0.07067309, 0.18146536, DR_10
15, 0.054038435, 0.20443895, DR_10
20, 0.045504827, 0.22539473, DR_10
1, 0.19326922, 0.057862885, DR_15
5, 0.10634615, 0.14483556, DR_15
10, 0.06841348, 0.1770257, DR_15
15, 0.05214741, 0.19787443, DR_15
20, 0.04307694, 0.21380536, DR_15
1, 0.20721154, 0.06261704, DR_20
5, 0.10903847, 0.15101805, DR_20
10, 0.06899041, 0.18159513, DR_20
15, 0.051570486, 0.19886903, DR_20
20, 0.041586556, 0.20930436, DR_20
